Virtual corrections to top-pair production from new physics

New physics and SM parameters can be studied and constrained by looking at the modifications to top-pair differential kinematical distributions due to off-shell effects. I present here three case studies: the determination of the Higgs couplings to the top-quark, a search for generic BSM scalar and pseudoscalar states, and a search for Axion Like Particles (ALP). The corresponding models have been implemented in the $\texttt{UFO}$ format to allow automatic computations within MadGraph5_aMC@NLO.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

